Constrained Conditional Moment Restriction Models

Shape restrictions have played a central role in economics as both testable implications of theory and sufficient conditions for obtaining informative counterfactual predictions. In this paper we provide a general procedure for inference under shape restrictions in identified and partially identified models defined by conditional moment restrictions. Our test statistics and proposed inference methods are based on the minimum of the generalized method of moments (GMM) objective function with and without shape restrictions. Uniformly valid critical values are obtained through a bootstrap procedure that approximates a subset of the true local parameter space. In an empirical analysis of the effect of childbearing on female labor supply, we show that employing shape restrictions in linear instrumental variables (IV) models can lead to shorter confidence regions for both local and average treatment effects. Other applications we discuss include inference for the variability of quantile IV treatment effects and for bounds on average equivalent variation in a demand model with general heterogeneity. We find in Monte Carlo examples that the critical values are conservatively accurate and that tests about objects of interest have good power relative to unrestricted GMM.

==> Data4Graphs/MonConfidenceIntervalATE.txt <==
XPos	UNLB	UNUB	UNLBCI	UNUBCI	RESLB	RESUB	RESLBCI	RESUBCI
1	-0.541	0.406	-0.549	0.415	-0.541	0.318	-0.552	0.333	
2   	-0.516  0.429	-0.526	0.440	-0.501  0.338	-0.514	0.354	
3	-0.528  0.418	-0.536	0.427	-0.489  0.345	-0.503	0.358	
4	-0.516  0.432	-0.525	0.442	-0.479  0.352	-0.491	0.366	
5	-0.541  0.394	-0.544	0.398	-0.462  0.323	-0.474	0.336	
6	-0.561  0.383	-0.568	0.391	-0.449  0.328	-0.462	0.341	
7	-0.559  0.376	-0.566	0.384	-0.446  0.322	-0.460	0.335	
8	-0.565  0.377	-0.577	0.390	-0.443  0.326	-0.461	0.341	
9	-0.561  0.393	-0.569	0.401	-0.449  0.323	-0.465	0.335
10	-0.618  0.337	-0.628	0.348	-0.441  0.340	-0.460	0.352   
   
   
   
   







   
   
   
   
   
   
   
   


















==> Data4Graphs/MonConfidenceIntervalLATE.txt <==
XPos	LATELB	LATEUB	RESLB	RESUB	HYBLB	HYBUB	2SLS	R2SLS
1	-0.518	-0.045	-0.550	-0.084	-0.553	-0.073	-0.282	-0.2815	 
2	-0.201	0.328	-0.367	-0.075	-0.202	-0.060	0.063	-0.1505
3	-0.551	-0.079	-0.358	-0.075	-0.390	-0.063	-0.315	-0.1505
4	-0.192	0.310	-0.265	-0.071	-0.211	-0.057	0.059	-0.1505
5	-0.235	-0.098	-0.227	-0.070	-0.236	-0.092	-0.167	-0.1505
6	-0.183	0.176	-0.192	0.046	-0.193	0.068	-0.004	-0.0652
7	-0.261	0.085	-0.185	0.069	-0.194	0.090	-0.088	-0.0652
8	-0.477	0.134	-0.185	0.131	-0.193	0.153	-0.172	-0.0652
9	-0.225	0.285	-0.175	0.218	-0.184	0.245	0.030	-0.0397
10	-0.515	0.178	-0.177	0.309	-0.189	0.218	-0.168	-0.0397























==> Data4Graphs/PosConfidenceIntervalATE.txt <==
XPos	UNLB	UNUB	UNLBCI	UNUBCI	RESLB	RESUB	RESLBCI	RESUBCI
1	-0.541	0.406	-0.549	0.415	-0.541	-0.015	-0.553	-0.004
2   	-0.516  0.429	-0.526	0.440	-0.501  -0.009	-0.516	-0.003
3	-0.528  0.418	-0.536	0.427	-0.489  -0.009	-0.504	-0.003
4	-0.516  0.432	-0.525	0.442	-0.479  -0.008	-0.493	-0.003
5	-0.541  0.394	-0.544	0.398	-0.462  -0.010	-0.475	-0.004
6	-0.561  0.383	-0.568	0.391	-0.449  -0.004	-0.464	0.000
7	-0.559  0.376	-0.566	0.384	-0.446  -0.004	-0.462	0.000
8	-0.565  0.377	-0.577	0.390	-0.443  -0.004	-0.463	0.000
9	-0.561  0.393	-0.569	0.401	-0.449  -0.002	-0.467	0.000
10	-0.618  0.337	-0.628	0.348	-0.441  -0.002	-0.461	0.000
   
   











 














   
   
   
   
   
   
   
   


















==> Data4Graphs/PosConfidenceIntervalLATE.txt <==
XPos	LATELB	LATEUB	RESLB	RESUB	HYBLB	HYBUB	2SLS	R2SLS
1	-0.518	-0.045	-0.586	-0.076	-0.552	-0.066	-0.282	-0.2815
2	-0.201	0.328	-0.399	-0.064	-0.202	-0.053	0.063	-0.1505
3	-0.551	-0.079	-0.386	-0.064	-0.418	-0.060	-0.315	-0.1505
4	-0.192	0.310	-0.281	-0.061	-0.211	-0.045	0.059	-0.1505
5	-0.235	-0.098	-0.236	-0.061	-0.244	-0.092	-0.167	-0.1505
6	-0.183	0.176	-0.202	0.000	-0.193	0.000	-0.004	-0.0652
7	-0.261	0.085	-0.192	0.000	-0.203	0.000	-0.088	-0.0652
8	-0.477	0.134	-0.190	0.000	-0.203	0.000	-0.172	-0.0652
9	-0.225	0.285	-0.177	0.000	-0.189	0.000	0.030	-0.0397
10	-0.515	0.178	-0.177	0.000	-0.189	0.000	-0.168	-0.0397













































==> Data4Graphs/PowerDer44ConvN1000.txt <==
Grid	prn50	prn95	GMM	
0.000	0.047	0.047	0.000
0.100	0.041	0.041	0.000
0.200	0.037	0.037	0.000
0.300	0.030	0.030	0.000
0.400	0.027	0.027	0.000
0.500	0.026	0.026	0.000
0.600	0.024	0.024	0.000
0.700	0.022	0.022	0.000
0.800	0.019	0.019	0.000
0.900	0.019	0.019	0.000
1.000	0.019	0.019	0.000
1.100	0.020	0.020	0.000
1.200	0.021	0.021	0.000
1.300	0.025	0.025	0.000
1.400	0.033	0.033	0.000
1.500	0.045	0.045	0.000
1.600	0.073	0.073	0.000
1.700	0.123	0.123	0.000
1.800	0.211	0.211	0.000
1.900	0.329	0.329	0.000
2.000	0.492	0.492	0.000
2.100	0.654	0.654	0.000
2.200	0.789	0.789	0.000
2.300	0.886	0.886	0.000
2.400	0.950	0.950	0.001
2.500	0.983	0.983	0.001
2.600	0.992	0.992	0.001
2.700	0.996	0.996	0.001
2.800	0.999	0.999	0.001
2.900	1.000	1.000	0.001
3.000	1.000	1.000	0.001


==> Data4Graphs/PowerDer44ConvN5000.txt <==
Grid	prn50	prn95	GMM	
0.000	0.178	0.174	0.001
0.100	0.144	0.142	0.001
0.200	0.112	0.111	0.001
0.300	0.083	0.083	0.001
0.400	0.061	0.061	0.000
0.500	0.042	0.042	0.000
0.600	0.030	0.030	0.000
0.700	0.020	0.020	0.000
0.800	0.016	0.016	0.000
0.900	0.013	0.013	0.000
1.000	0.013	0.013	0.000
1.100	0.013	0.013	0.000
1.200	0.014	0.014	0.000
1.300	0.017	0.017	0.000
1.400	0.022	0.022	0.000
1.500	0.045	0.045	0.000
1.600	0.148	0.148	0.000
1.700	0.413	0.413	0.000
1.800	0.751	0.751	0.001
1.900	0.947	0.947	0.001
2.000	0.995	0.995	0.001
2.100	1.000	1.000	0.001
2.200	1.000	1.000	0.002
2.300	1.000	1.000	0.002
2.400	1.000	1.000	0.002
2.500	1.000	1.000	0.002
2.600	1.000	1.000	0.002
2.700	1.000	1.000	0.002
2.800	1.000	1.000	0.003
2.900	1.000	1.000	0.003
3.000	1.000	1.000	0.003


==> Data4Graphs/PowerDer44MonN1000.txt <==
Grid	prn50	prn95	GMM	
0.000	0.006	0.006	0.000
0.100	0.008	0.008	0.000
0.200	0.008	0.008	0.000
0.300	0.009	0.009	0.000
0.400	0.008	0.009	0.000
0.500	0.010	0.010	0.000
0.600	0.011	0.011	0.000
0.700	0.012	0.011	0.000
0.800	0.012	0.011	0.000
0.900	0.013	0.013	0.000
1.000	0.014	0.014	0.000
1.100	0.015	0.015	0.000
1.200	0.016	0.017	0.000
1.300	0.017	0.017	0.000
1.400	0.021	0.021	0.000
1.500	0.022	0.022	0.000
1.600	0.026	0.026	0.000
1.700	0.030	0.030	0.000
1.800	0.036	0.036	0.000
1.900	0.044	0.044	0.000
2.000	0.058	0.058	0.000
2.100	0.082	0.082	0.000
2.200	0.115	0.115	0.000
2.300	0.166	0.165	0.000
2.400	0.240	0.240	0.001
2.500	0.325	0.325	0.001
2.600	0.438	0.438	0.001
2.700	0.550	0.550	0.001
2.800	0.666	0.666	0.001
2.900	0.764	0.764	0.001
3.000	0.845	0.845	0.001
3.100	0.901	0.901	0.001
3.200	0.947	0.947	0.001
3.300	0.974	0.974	0.002
3.400	0.987	0.987	0.002
3.500	0.992	0.992	0.002
3.600	0.996	0.996	0.002
3.700	0.998	0.998	0.003
3.800	1.000	1.000	0.003
3.900	1.000	1.000	0.003
4.000	1.000	1.000	0.003


==> Data4Graphs/PowerDer44MonN5000.txt <==
Grid	prn50	prn95	GMM	
0.000	0.010	0.009	0.001
0.100	0.010	0.009	0.001
0.200	0.009	0.008	0.001
0.300	0.009	0.008	0.001
0.400	0.009	0.008	0.000
0.500	0.008	0.008	0.000
0.600	0.008	0.008	0.000
0.700	0.009	0.009	0.000
0.800	0.009	0.008	0.000
0.900	0.009	0.008	0.000
1.000	0.010	0.009	0.000
1.100	0.011	0.011	0.000
1.200	0.014	0.014	0.000
1.300	0.016	0.016	0.000
1.400	0.020	0.019	0.000
1.500	0.023	0.023	0.000
1.600	0.027	0.027	0.000
1.700	0.033	0.033	0.000
1.800	0.044	0.044	0.001
1.900	0.057	0.057	0.001
2.000	0.089	0.090	0.001
2.100	0.172	0.172	0.001
2.200	0.341	0.341	0.002
2.300	0.582	0.583	0.002
2.400	0.811	0.811	0.002
2.500	0.942	0.942	0.002
2.600	0.991	0.991	0.002
2.700	0.998	0.998	0.002
2.800	1.000	1.000	0.003
2.900	1.000	1.000	0.003
3.000	1.000	1.000	0.003
3.100	1.000	1.000	0.004
3.200	1.000	1.000	0.005
3.300	1.000	1.000	0.007
3.400	1.000	1.000	0.007
3.500	1.000	1.000	0.009
3.600	1.000	1.000	0.010
3.700	1.000	1.000	0.010
3.800	1.000	1.000	0.011
3.900	1.000	1.000	0.012
4.000	1.000	1.000	0.014


==> Data4Graphs/PowerDer46ConvN1000.txt <==
Grid	prn50	prn95	GMM	
0.000	0.067	0.064	0.003
0.100	0.060	0.058	0.002
0.200	0.052	0.051	0.002
0.300	0.046	0.045	0.001
0.400	0.040	0.040	0.001
0.500	0.034	0.034	0.001
0.600	0.028	0.028	0.001
0.700	0.026	0.026	0.001
0.800	0.023	0.023	0.001
0.900	0.021	0.021	0.001
1.000	0.021	0.021	0.001
1.100	0.022	0.022	0.000
1.200	0.023	0.023	0.000
1.300	0.025	0.025	0.001
1.400	0.033	0.033	0.000
1.500	0.043	0.043	0.001
1.600	0.066	0.066	0.001
1.700	0.108	0.108	0.001
1.800	0.175	0.175	0.001
1.900	0.280	0.280	0.001
2.000	0.422	0.422	0.001
2.100	0.568	0.568	0.002
2.200	0.712	0.712	0.002
2.300	0.825	0.825	0.002
2.400	0.909	0.909	0.003
2.500	0.952	0.952	0.003
2.600	0.978	0.978	0.005
2.700	0.990	0.990	0.005
2.800	0.995	0.995	0.006
2.900	0.997	0.997	0.006
3.000	0.999	0.999	0.007


==> Data4Graphs/PowerDer46ConvN5000.txt <==
Grid	prn50	prn95	GMM
0.000	0.206	0.192	0.007
0.100	0.165	0.156	0.006
0.200	0.124	0.119	0.005
0.300	0.092	0.089	0.005
0.400	0.067	0.066	0.003
0.500	0.050	0.049	0.003
0.600	0.039	0.039	0.002
0.700	0.030	0.030	0.002
0.800	0.021	0.021	0.002
0.900	0.018	0.018	0.002
1.000	0.017	0.017	0.001
1.100	0.016	0.016	0.001
1.200	0.016	0.016	0.001
1.300	0.019	0.019	0.001
1.400	0.025	0.025	0.001
1.500	0.043	0.043	0.001
1.600	0.128	0.128	0.002
1.700	0.348	0.348	0.003
1.800	0.659	0.659	0.003
1.900	0.897	0.897	0.003
2.000	0.982	0.982	0.004
2.100	0.999	0.999	0.005
2.200	1.000	1.000	0.005
2.300	1.000	1.000	0.006
2.400	1.000	1.000	0.007
2.500	1.000	1.000	0.008
2.600	1.000	1.000	0.009
2.700	1.000	1.000	0.010
2.800	1.000	1.000	0.012
2.900	1.000	1.000	0.013
3.000	1.000	1.000	0.016


==> Data4Graphs/PowerDer46MonN1000.txt <==
Grid	prn50	prn95	GMM	
0.000	0.013	0.011	0.003
0.100	0.012	0.010	0.002
0.200	0.013	0.011	0.002
0.300	0.013	0.012	0.001
0.400	0.013	0.012	0.001
0.500	0.012	0.012	0.001
0.600	0.013	0.012	0.001
0.700	0.013	0.013	0.001
0.800	0.013	0.013	0.001
0.900	0.014	0.014	0.001
1.000	0.015	0.015	0.001
1.100	0.017	0.017	0.000
1.200	0.018	0.018	0.000
1.300	0.020	0.020	0.001
1.400	0.023	0.023	0.000
1.500	0.025	0.025	0.001
1.600	0.027	0.028	0.001
1.700	0.031	0.031	0.001
1.800	0.037	0.036	0.001
1.900	0.046	0.046	0.001
2.000	0.060	0.060	0.001
2.100	0.083	0.083	0.002
2.200	0.109	0.109	0.002
2.300	0.156	0.156	0.002
2.400	0.214	0.214	0.003
2.500	0.293	0.293	0.003
2.600	0.387	0.387	0.005
2.700	0.496	0.496	0.005
2.800	0.607	0.607	0.006
2.900	0.705	0.704	0.006
3.000	0.791	0.791	0.007
3.100	0.859	0.859	0.009
3.200	0.910	0.910	0.011
3.300	0.950	0.949	0.013
3.400	0.968	0.968	0.014
3.500	0.982	0.982	0.015
3.600	0.990	0.990	0.018
3.700	0.993	0.993	0.020
3.800	0.997	0.997	0.023
3.900	0.998	0.998	0.025
4.000	0.999	0.999	0.028



==> Data4Graphs/PowerDer46MonN5000.txt <==
Grid	prn50	prn95	GMM	
0.000	0.017	0.012	0.007
0.100	0.016	0.011	0.006
0.200	0.014	0.011	0.005
0.300	0.013	0.011	0.005
0.400	0.013	0.011	0.003
0.500	0.012	0.010	0.003
0.600	0.013	0.011	0.002
0.700	0.013	0.011	0.002
0.800	0.014	0.012	0.002
0.900	0.015	0.013	0.002
1.000	0.016	0.014	0.001
1.100	0.015	0.014	0.001
1.200	0.016	0.016	0.001
1.300	0.017	0.017	0.001
1.400	0.019	0.019	0.001
1.500	0.022	0.022	0.001
1.600	0.026	0.026	0.002
1.700	0.031	0.031	0.003
1.800	0.039	0.039	0.003
1.900	0.053	0.053	0.003
2.000	0.085	0.085	0.004
2.100	0.165	0.165	0.005
2.200	0.308	0.308	0.005
2.300	0.517	0.517	0.006
2.400	0.739	0.738	0.007
2.500	0.900	0.900	0.008
2.600	0.967	0.967	0.009
2.700	0.996	0.996	0.010
2.800	1.000	1.000	0.012
2.900	1.000	1.000	0.013
3.000	1.000	1.000	0.016
3.100	1.000	1.000	0.019
3.200	1.000	1.000	0.022
3.300	1.000	1.000	0.024
3.400	1.000	1.000	0.027
3.500	1.000	1.000	0.028
3.600	1.000	1.000	0.032
3.700	1.000	1.000	0.036
3.800	1.000	1.000	0.040
3.900	1.000	1.000	0.044
4.000	1.000	1.000	0.048



==> Data4Graphs/PowerLev44ConvN1000.txt <==
Grid	prn50	prn95	GMM	
-0.200	0.999	0.999	0.178
-0.175	0.999	0.999	0.162
-0.150	0.999	0.999	0.146
-0.125	0.998	0.998	0.129
-0.100	0.994	0.994	0.116
-0.075	0.986	0.984	0.101
-0.050	0.968	0.967	0.087
-0.025	0.937	0.933	0.074
0.000	0.881	0.877	0.061
0.025	0.776	0.769	0.052
0.050	0.623	0.617	0.043
0.075	0.438	0.433	0.034
0.100	0.274	0.272	0.025
0.125	0.148	0.146	0.018
0.150	0.076	0.075	0.014
0.175	0.040	0.039	0.011
0.200	0.026	0.026	0.009
0.225	0.020	0.020	0.006
0.250	0.017	0.017	0.003
0.275	0.015	0.015	0.002
0.300	0.014	0.014	0.001
0.325	0.013	0.013	0.001
0.350	0.014	0.014	0.001
0.375	0.014	0.014	0.001
0.400	0.016	0.016	0.002
0.425	0.022	0.022	0.003
0.450	0.110	0.110	0.004
0.475	0.545	0.545	0.006
0.500	0.937	0.937	0.009
0.525	0.998	0.998	0.014
0.550	1.000	1.000	0.019
0.575	1.000	1.000	0.025
0.600	1.000	1.000	0.035
0.625	1.000	1.000	0.042
0.650	1.000	1.000	0.051
0.675	1.000	1.000	0.060
0.700	1.000	1.000	0.073
0.725	1.000	1.000	0.087
0.750	1.000	1.000	0.099
0.775	1.000	1.000	0.113
0.800	1.000	1.000	0.128


==> Data4Graphs/PowerLev44ConvN5000.txt <==
Grid	prn50	prn95	GMM	
-0.200	1.000	1.000	0.580
-0.175	1.000	1.000	0.565
-0.150	1.000	1.000	0.548
-0.125	1.000	1.000	0.527
-0.100	1.000	1.000	0.501
-0.075	1.000	1.000	0.471
-0.050	1.000	1.000	0.439
-0.025	1.000	1.000	0.407
0.000	1.000	1.000	0.372
0.025	1.000	1.000	0.339
0.050	1.000	1.000	0.300
0.075	0.997	0.997	0.260
0.100	0.947	0.944	0.216
0.125	0.737	0.726	0.180
0.150	0.376	0.369	0.140
0.175	0.167	0.162	0.105
0.200	0.095	0.092	0.079
0.225	0.058	0.056	0.057
0.250	0.038	0.037	0.037
0.275	0.023	0.023	0.020
0.300	0.016	0.016	0.012
0.325	0.012	0.012	0.007
0.350	0.011	0.011	0.005
0.375	0.012	0.012	0.007
0.400	0.021	0.021	0.012
0.425	0.030	0.030	0.020
0.450	0.483	0.483	0.033
0.475	0.999	0.999	0.051
0.500	1.000	1.000	0.080
0.525	1.000	1.000	0.108
0.550	1.000	1.000	0.142
0.575	1.000	1.000	0.175
0.600	1.000	1.000	0.214
0.625	1.000	1.000	0.254
0.650	1.000	1.000	0.291
0.675	1.000	1.000	0.329
0.700	1.000	1.000	0.368
0.725	1.000	1.000	0.403
0.750	1.000	1.000	0.434
0.775	1.000	1.000	0.462
0.800	1.000	1.000	0.492


==> Data4Graphs/PowerLev44MonN1000.txt <==
Grid	prn50	prn95	GMM	
-0.200	0.999	0.999	0.178
-0.175	0.999	0.999	0.162
-0.150	0.999	0.999	0.146
-0.125	0.998	0.998	0.129
-0.100	0.997	0.996	0.116
-0.075	0.991	0.990	0.101
-0.050	0.977	0.976	0.087
-0.025	0.953	0.951	0.074
0.000	0.903	0.896	0.061
0.025	0.820	0.811	0.052
0.050	0.687	0.675	0.043
0.075	0.501	0.490	0.034
0.100	0.331	0.324	0.025
0.125	0.185	0.180	0.018
0.150	0.104	0.099	0.014
0.175	0.054	0.053	0.011
0.200	0.035	0.034	0.009
0.225	0.027	0.027	0.006
0.250	0.023	0.022	0.003
0.275	0.019	0.019	0.002
0.300	0.019	0.019	0.001
0.325	0.017	0.017	0.001
0.350	0.015	0.015	0.001
0.375	0.017	0.017	0.001
0.400	0.018	0.018	0.002
0.425	0.019	0.019	0.003
0.450	0.022	0.022	0.004
0.475	0.025	0.025	0.006
0.500	0.031	0.031	0.009
0.525	0.038	0.038	0.014
0.550	0.044	0.044	0.019
0.575	0.051	0.051	0.025
0.600	0.060	0.059	0.035
0.625	0.072	0.071	0.042
0.650	0.086	0.084	0.051
0.675	0.105	0.103	0.060
0.700	0.144	0.140	0.073
0.725	0.202	0.197	0.087
0.750	0.292	0.283	0.099
0.775	0.414	0.405	0.113
0.800	0.550	0.538	0.128
0.825	0.676	0.665	0.142
0.850	0.787	0.777	0.156
0.875	0.864	0.855	0.171
0.900	0.920	0.917	0.185
0.925	0.951	0.947	0.201
0.950	0.972	0.970	0.214
0.975	0.985	0.983	0.229
1.000	0.991	0.989	0.243
1.025	0.994	0.994	0.256
1.050	0.996	0.996	0.270
1.075	0.998	0.997	0.280
1.100	0.999	0.999	0.291


==> Data4Graphs/PowerLev44MonN5000.txt <==
Grid	prn50	prn95	GMM	
-0.200	1.000	1.000	0.580
-0.175	1.000	1.000	0.565
-0.150	1.000	1.000	0.548
-0.125	1.000	1.000	0.527
-0.100	1.000	1.000	0.501
-0.075	1.000	1.000	0.471
-0.050	1.000	1.000	0.439
-0.025	1.000	1.000	0.407
0.000	1.000	1.000	0.372
0.025	1.000	1.000	0.339
0.050	1.000	1.000	0.300
0.075	0.998	0.997	0.260
0.100	0.962	0.958	0.216
0.125	0.779	0.771	0.180
0.150	0.433	0.421	0.140
0.175	0.204	0.196	0.105
0.200	0.126	0.121	0.079
0.225	0.080	0.076	0.057
0.250	0.050	0.048	0.037
0.275	0.033	0.032	0.020
0.300	0.020	0.020	0.012
0.325	0.014	0.014	0.007
0.350	0.014	0.014	0.005
0.375	0.016	0.016	0.007
0.400	0.021	0.021	0.012
0.425	0.032	0.032	0.020
0.450	0.047	0.046	0.033
0.475	0.072	0.072	0.051
0.500	0.102	0.101	0.080
0.525	0.141	0.140	0.108
0.550	0.184	0.180	0.142
0.575	0.238	0.234	0.175
0.600	0.294	0.289	0.214
0.625	0.354	0.347	0.254
0.650	0.416	0.407	0.291
0.675	0.488	0.480	0.329
0.700	0.604	0.590	0.368
0.725	0.783	0.773	0.403
0.750	0.929	0.924	0.434
0.775	0.987	0.985	0.462
0.800	0.999	0.998	0.492
0.825	1.000	1.000	0.518
0.850	1.000	1.000	0.541
0.875	1.000	1.000	0.558
0.900	1.000	1.000	0.575
0.925	1.000	1.000	0.591
0.950	1.000	1.000	0.606
0.975	1.000	1.000	0.619
1.000	1.000	1.000	0.631
1.025	1.000	1.000	0.640
1.050	1.000	1.000	0.650
1.075	1.000	1.000	0.658
1.100	1.000	1.000	0.668


==> Data4Graphs/PowerLev46ConvN1000.txt <==
Grid	prn50	prn95	GMM	
-0.200	0.999	0.999	0.479
-0.175	0.999	0.999	0.450
-0.150	0.999	0.998	0.426
-0.125	0.998	0.997	0.394
-0.100	0.995	0.992	0.364
-0.075	0.987	0.982	0.331
-0.050	0.974	0.967	0.297
-0.025	0.943	0.930	0.260
0.000	0.886	0.867	0.225
0.025	0.788	0.759	0.191
0.050	0.642	0.610	0.159
0.075	0.471	0.446	0.130
0.100	0.312	0.293	0.103
0.125	0.182	0.170	0.080
0.150	0.104	0.097	0.060
0.175	0.059	0.057	0.046
0.200	0.037	0.037	0.033
0.225	0.028	0.028	0.021
0.250	0.021	0.021	0.012
0.275	0.019	0.019	0.007
0.300	0.017	0.017	0.005
0.325	0.016	0.016	0.004
0.350	0.014	0.014	0.004
0.375	0.016	0.016	0.005
0.400	0.018	0.018	0.007
0.425	0.025	0.025	0.010
0.450	0.109	0.109	0.019
0.475	0.496	0.496	0.026
0.500	0.903	0.903	0.037
0.525	0.996	0.996	0.052
0.550	1.000	1.000	0.072
0.575	1.000	1.000	0.093
0.600	1.000	1.000	0.115
0.625	1.000	1.000	0.146
0.650	1.000	1.000	0.175
0.675	1.000	1.000	0.208
0.700	1.000	1.000	0.243
0.725	1.000	1.000	0.277
0.750	1.000	1.000	0.311
0.775	1.000	1.000	0.350
0.800	1.000	1.000	0.381
0.825	1.000	1.000	0.414
0.850	1.000	1.000	0.445
0.875	1.000	1.000	0.471
0.900	1.000	1.000	0.497
0.925	1.000	1.000	0.528
0.950	1.000	1.000	0.552
0.975	1.000	1.000	0.577
1.000	1.000	1.000	0.603
1.025	1.000	1.000	0.627
1.050	1.000	1.000	0.648
1.075	1.000	1.000	0.669
1.100	1.000	1.000	0.685


==> Data4Graphs/PowerLev46ConvN5000.txt <==
Grid	prn50	prn95	GMM
-0.200	1.000	1.000	0.891
-0.175	1.000	1.000	0.877
-0.150	1.000	1.000	0.863
-0.125	1.000	1.000	0.844
-0.100	1.000	1.000	0.821
-0.075	1.000	1.000	0.797
-0.050	1.000	1.000	0.766
-0.025	1.000	1.000	0.729
0.000	1.000	1.000	0.684
0.025	1.000	1.000	0.638
0.050	1.000	1.000	0.581
0.075	0.994	0.992	0.514
0.100	0.941	0.929	0.452
0.125	0.729	0.702	0.385
0.150	0.416	0.385	0.311
0.175	0.193	0.177	0.241
0.200	0.113	0.107	0.175
0.225	0.078	0.075	0.123
0.250	0.049	0.048	0.079
0.275	0.033	0.032	0.047
0.300	0.022	0.022	0.026
0.325	0.016	0.016	0.017
0.350	0.014	0.014	0.014
0.375	0.016	0.016	0.016
0.400	0.021	0.021	0.026
0.425	0.033	0.033	0.048
0.450	0.435	0.435	0.077
0.475	0.998	0.998	0.117
0.500	1.000	1.000	0.170
0.525	1.000	1.000	0.240
0.550	1.000	1.000	0.309
0.575	1.000	1.000	0.381
0.600	1.000	1.000	0.448
0.625	1.000	1.000	0.512
0.650	1.000	1.000	0.572
0.675	1.000	1.000	0.628
0.700	1.000	1.000	0.676
0.725	1.000	1.000	0.721
0.750	1.000	1.000	0.758
0.775	1.000	1.000	0.789
0.800	1.000	1.000	0.816
0.825	1.000	1.000	0.842
0.850	1.000	1.000	0.864
0.875	1.000	1.000	0.879
0.900	1.000	1.000	0.893
0.925	1.000	1.000	0.902
0.950	1.000	1.000	0.914
0.975	1.000	1.000	0.924
1.000	1.000	1.000	0.930
1.025	1.000	1.000	0.937
1.050	1.000	1.000	0.941
1.075	1.000	1.000	0.947
1.100	1.000	1.000	0.951


==> Data4Graphs/PowerLev46MonN1000.txt <==
Grid	prn50	prn95	GMM	
-0.200	0.999	0.999	0.479
-0.175	0.999	0.999	0.450
-0.150	0.999	0.999	0.426
-0.125	0.998	0.998	0.394
-0.100	0.996	0.994	0.364
-0.075	0.990	0.987	0.331
-0.050	0.979	0.975	0.297
-0.025	0.953	0.948	0.260
0.000	0.903	0.889	0.225
0.025	0.818	0.793	0.191
0.050	0.685	0.657	0.159
0.075	0.521	0.492	0.130
0.100	0.360	0.332	0.103
0.125	0.223	0.203	0.080
0.150	0.130	0.119	0.060
0.175	0.078	0.072	0.046
0.200	0.053	0.050	0.033
0.225	0.039	0.037	0.021
0.250	0.031	0.030	0.012
0.275	0.024	0.023	0.007
0.300	0.020	0.019	0.005
0.325	0.018	0.018	0.004
0.350	0.018	0.018	0.004
0.375	0.017	0.017	0.005
0.400	0.018	0.018	0.007
0.425	0.020	0.019	0.010
0.450	0.025	0.024	0.019
0.475	0.030	0.030	0.026
0.500	0.041	0.040	0.037
0.525	0.054	0.052	0.052
0.550	0.067	0.066	0.072
0.575	0.080	0.077	0.093
0.600	0.097	0.093	0.115
0.625	0.116	0.110	0.146
0.650	0.137	0.130	0.175
0.675	0.171	0.161	0.208
0.700	0.218	0.203	0.243
0.725	0.292	0.270	0.277
0.750	0.393	0.369	0.311
0.775	0.513	0.483	0.350
0.800	0.637	0.612	0.381
0.825	0.748	0.723	0.414
0.850	0.839	0.816	0.445
0.875	0.901	0.887	0.471
0.900	0.941	0.932	0.497
0.925	0.969	0.963	0.528
0.950	0.985	0.980	0.552
0.975	0.992	0.989	0.577
1.000	0.996	0.995	0.603
1.025	0.998	0.997	0.627
1.050	0.999	0.999	0.648
1.075	0.999	0.999	0.669
1.100	1.000	1.000	0.685



==> Data4Graphs/PowerLev46MonN5000.txt <==
Grid	prn50	prn95	GMM
-0.200	1.000	1.000	0.891
-0.175	1.000	1.000	0.877
-0.150	1.000	1.000	0.863
-0.125	1.000	1.000	0.844
-0.100	1.000	1.000	0.821
-0.075	1.000	1.000	0.797
-0.050	1.000	1.000	0.766
-0.025	1.000	1.000	0.729
0.000	1.000	1.000	0.684
0.025	1.000	1.000	0.638
0.050	1.000	1.000	0.581
0.075	0.995	0.994	0.514
0.100	0.954	0.944	0.452
0.125	0.763	0.741	0.385
0.150	0.456	0.431	0.311
0.175	0.231	0.215	0.241
0.200	0.139	0.128	0.175
0.225	0.098	0.089	0.123
0.250	0.065	0.059	0.079
0.275	0.042	0.040	0.047
0.300	0.028	0.027	0.026
0.325	0.021	0.020	0.017
0.350	0.015	0.015	0.014
0.375	0.018	0.017	0.016
0.400	0.022	0.021	0.026
0.425	0.031	0.029	0.048
0.450	0.050	0.048	0.077
0.475	0.077	0.074	0.117
0.500	0.113	0.111	0.170
0.525	0.158	0.154	0.240
0.550	0.215	0.206	0.309
0.575	0.274	0.265	0.381
0.600	0.348	0.331	0.448
0.625	0.424	0.405	0.512
0.650	0.495	0.472	0.572
0.675	0.572	0.551	0.628
0.700	0.684	0.660	0.676
0.725	0.828	0.811	0.721
0.750	0.942	0.934	0.758
0.775	0.989	0.987	0.789
0.800	0.999	0.998	0.816
0.825	1.000	1.000	0.842
0.850	1.000	1.000	0.864
0.875	1.000	1.000	0.879
0.900	1.000	1.000	0.893
0.925	1.000	1.000	0.902
0.950	1.000	1.000	0.914
0.975	1.000	1.000	0.924
1.000	1.000	1.000	0.930
1.025	1.000	1.000	0.937
1.050	1.000	1.000	0.941
1.075	1.000	1.000	0.947
1.100	1.000	1.000	0.951


==> Data4Graphs/RestCI.txt <==
H	Cov
0.00	0.9500
0.10    0.9447
0.20    0.9403
0.30    0.9346
0.40    0.9288
0.50    0.9213
0.60    0.9155
0.70    0.9096
0.80    0.9015
0.90    0.8958
1.00    0.8887
1.10    0.8804
1.20    0.8723
1.30    0.8657
1.40    0.8600
1.50    0.8535
1.60    0.8476
1.70    0.8425
1.80    0.8373
1.90    0.8318
2.00    0.8285
2.10    0.8231
2.20    0.8195
2.30    0.8163
2.40    0.8131
2.50    0.8108
2.60    0.8095
2.70    0.8077
2.80    0.8062
2.90    0.8050
3.00    0.8040
3.10    0.8030
3.20    0.8026
3.30    0.8024
3.40    0.8022
3.50    0.8016
3.60    0.8015
3.70    0.8015
3.80    0.8014
3.90    0.8014
4.00    0.8013
